DRIVE: Data-driven Robot Input Vector Exploration

An accurate motion model is a fundamental component of most autonomous navigation systems. While much work has been done on improving model formulation, no standard protocol exists for gathering empirical data required to train models. In this work, we address this issue by proposing Data-driven Robot Input Vector Exploration (DRIVE), a protocol that enables characterizing uncrewed ground vehicles (UGVs) input limits and gathering empirical model training data. We also propose a novel learned slip approach outperforming similar acceleration learning approaches. Our contributions are validated through an extensive experimental evaluation, cumulating over 7 km and 1.8 h of driving data over three distinct UGVs and four terrain types. We show that our protocol offers increased predictive performance over common human-driven data-gathering protocols. Furthermore, our protocol converges with 46 s of training data, almost four times less than the shortest human dataset gathering protocol. We show that the operational limit for our model is reached in extreme slip conditions encountered on surfaced ice. DRIVE is an efficient way of characterizing UGV motion in its operational conditions. Our code and dataset are both available online at this link: https://github.com/norlab-ulaval/DRIVE.

==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The reviewers agree that the paper presents an interesting
approach for a problem of high relevance in practice.
Further, both reviewers appreciate the clarity of the
presentation. Only minor open issues are raised.


----------------------------------------
Comments on Video Attachment:

The video adds additional value to the manuscript.
Comments to author (Editor)
================================

See AE report.


----------------------------------------
Comments on Video Attachment:

See AE report.

==> reviews/Review45871.txt <==
Reviewer 4 of ICRA 2024 submission 479

Comments to the author
======================

The paper presents a method to gather empirical data that
allow an accurate training of the model for uncrewed ground
vehicles. The work is easy to follow and is supported by
thorough validation considering several terrain types. The
results are convincing and nicely analyzed, showing the
improvement with respect to the state of the art. I
recommend improving the paper regarding the following
points:

1. Clarify what the methodological contribution is. Despite
yielding performance improvements, the approach presented
is relatively straightforward. Comments on the challenges
of implementing an exploration mechanism would be
appreciated. Would other approaches be possible? For
example, would there be approaches that allow to further
enhance the efficiency of the data collection phase, rather
than assuming uniform distributions within the input-space
limits, after that these are defined? What requirements
would be needed for this approach?

2. Discuss the criterion to interrupt the exploration
procedure. At the end of section III-A it is stated "This
procedure is repeated until the user stops or the desired
data generation time is reached, which varies depending on
the users goal." Although it is user specific, please
comment on the factors that should be used to determine the
data generation time. Which considerations play a role in
this sense?

3. If possible, give an interpretation of why convergence
time is roughly the same for all robots considered (Figure
7). Is it related to the amount of data collected within
this time span? This might relate to my previous point. If
there is no clear interpretation of this fact, maybe it
could be clarified in future research developments.


Minor notes:


- In section III, after equation (2), the sentence should
be "The diamond in the top-RIGHT inset of Figure 2", not
"top-left".


- The lower plot in Figure 5 would be much more readable
replacing yellow with another color for the
"linear-focused" method, since the individual points in
yellow are hardly visible.

Comments on the Video Attachment
================================

The video allows to see the exploration in action, it is
more effective than the pictures in the manuscript.

==> reviews/Review6517.txt <==
Reviewer 1 of ICRA 2024 submission 479

Comments to the author
======================

  This work presents a method of automatically performing
system identification of skid-steered mobile robots via 1)
a uniform sampling of the robot's control space and 2)
using the collected dataset to fit a model of velocity
offsets. Their data collection approach is compared to
simple data collection methods in prior literature, and
their model learning approach is compared against existing
work as well. In both cases, the authors find that their
method results in lower modeling error. 

  Open-sourcing of the code is appreciated and relevance to
field is strong, given the focus on skid-steered platforms,
and the work's availability as an open-source ROS package.

  This reviewer would have appreciated ablations to
different sampling strategies, e.g. the grid search
mentioned in the paper, as well as Bayesian
optmization/GPs. 
  
Paper is well-written and easy to follow. The contributions
are clearly stated and experiments directly address said
claims. An algorithm figure or flowchart would
significantly improve Sec. III A, however. Additionally,
expanding on what "based on vehicle acceleration" means in
Sec. V.C (i.e. should add a short sentence explaining that
the model in [14] is performing BLR on actuator dynamics).
Also, it is confusing that the plots in Fig. 7 show
position and orientation errors, while the text discusses
linear/angular velocity.

One thing that should be addressed is strengthening
numerical results in the paper. For example, Fig. 5 is the
only experimental evidence evaluating the value of the
uniform sampling, and it appears that the figure is based
on a single {robot, environment} tuple. Ideally, the two
ablations would both have a table with numerical prediction
performance for multiple {robot, environment} pairs. 
  
Misc. Comments:
  1. Although q is used for state here, it still could help
with clarity if something other than "s" is used for slip.
  2. V.A. "to an extreme vehicle slip" -> "to extreme
vehicle slip"
  3. V.B.: "In the top subplot of Figure 5, we show the
translational and angular error distributions for all three
data-gathering methods" <- this is describing the bottom
subplot, not top

Comments on the Video Attachment
================================

Video is good. Seeing the algorithm in action adds quite a
bit to the overall submission.

==> reviews/iThenticateScanResult.txt <==
ICRA 2024 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 479 received a cumulative similarity score 19%.

For more information about the scan, log in at
https://ras.papercept.net with your PIN 344487 and password, enter your
ICRA 2024 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 479.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
